Measurement of the integrated luminosity and the center-of-mass energy of the data taken by BESIII at $\sqrt{s} = 2.125$ GeV

To study the nature of the state $Y(2175)$, a dedicated data set of $e^+e^-$ collision data was collected at the center-of-mass energy of 2.125 GeV with the BESIII detector at the BEPCII collider. By analyzing large-angle Bhabha scattering events, the integrated luminosity of this data set is determined to be $108.49\pm0.02\pm0.85$ pb$^{-1}$, where the first uncertainty is statistical and the second one is systematic. In addition, the center-of-mass energy of the data set is determined with radiative dimuon events to be $2126.55\pm0.03\pm0.85$ MeV, where the first uncertainty is statistical and the second one is systematic.

==> author_list.txt <==
\begin{small}
\begin{center}
M.~Ablikim(ÂóµÏÄÈ)$^{1}$, M.~N.~Achasov$^{9,e}$, S. ~Ahmed$^{14}$, X.~C.~Ai(°¬Ð¡´Ï)$^{1}$, O.~Albayrak$^{5}$, M.~Albrecht$^{4}$, D.~J.~Ambrose$^{44}$, A.~Amoroso$^{49A,49C}$, F.~F.~An(°²·Ò·Ò)$^{1}$, Q.~An(°²ç÷)$^{46,a}$, J.~Z.~Bai(°×¾°Ö¥)$^{1}$, R.~Baldini Ferroli$^{20A}$, Y.~Ban(°àÓÂ)$^{31}$, D.~W.~Bennett$^{19}$, J.~V.~Bennett$^{5}$, N.~Berger$^{22}$, M.~Bertani$^{20A}$, D.~Bettoni$^{21A}$, J.~M.~Bian(±ß½¥Ãù)$^{43}$, F.~Bianchi$^{49A,49C}$, E.~Boger$^{23,c}$, I.~Boyko$^{23}$, R.~A.~Briere$^{5}$, H.~Cai(²ÌºÆ)$^{51}$, X.~Cai(²ÌÐ¥)$^{1,a}$, O. ~Cakir$^{40A}$, A.~Calcaterra$^{20A}$, G.~F.~Cao(²Ü¹ú¸»)$^{1}$, S.~A.~Cetin$^{40B}$, J.~Chai$^{49C}$, J.~F.~Chang(³£¾¢·«)$^{1,a}$, G.~Chelkov$^{23,c,d}$, G.~Chen(³Â¸Õ)$^{1}$, H.~S.~Chen(³ÂºÍÉú)$^{1}$, J.~C.~Chen(³Â½­´¨)$^{1}$, M.~L.~Chen(³ÂÂêÀö)$^{1,a}$, S.~Chen(³Âʵ)$^{41}$, S.~J.~Chen(³ÂÉê¼û)$^{29}$, X.~Chen(ÚÈìÅ)$^{1,a}$, X.~R.~Chen(³ÂÐñÈÙ)$^{26}$, Y.~B.~Chen(³ÂÔª°Ø)$^{1,a}$, H.~P.~Cheng(³ÌºÍƽ)$^{17}$, X.~K.~Chu(ñÒÐÂÀ¤)$^{31}$, G.~Cibinetto$^{21A}$, H.~L.~Dai(´úºéÁÁ)$^{1,a}$, J.~P.~Dai(´ú½¨Æ½)$^{34}$, A.~Dbeyssi$^{14}$, D.~Dedovich$^{23}$, Z.~Y.~Deng(µË×ÓÑÞ)$^{1}$, A.~Denig$^{22}$, I.~Denysenko$^{23}$, M.~Destefanis$^{49A,49C}$, F.~De~Mori$^{49A,49C}$, Y.~Ding(¶¡ÓÂ)$^{27}$, C.~Dong(¶­³¬)$^{30}$, J.~Dong(¶­¾²)$^{1,a}$, L.~Y.~Dong(¶­ÁÇÔ­)$^{1}$, M.~Y.~Dong(¶­Ã÷Òå)$^{1,a}$, Z.~L.~Dou(¶¹ÕýÀÚ)$^{29}$, S.~X.~Du(¶ÅÊéÏÈ)$^{53}$, P.~F.~Duan(¶ÎÅô·É)$^{1}$, J.~Z.~Fan(·¶¾£ÖÝ)$^{39}$, J.~Fang(·½½¨)$^{1,a}$, S.~S.~Fang(·¿Ë«ÊÀ)$^{1}$, X.~Fang(·½Ü°)$^{46,a}$, Y.~Fang(·½Ò×)$^{1}$, R.~Farinelli$^{21A,21B}$, L.~Fava$^{49B,49C}$, O.~Fedorov$^{23}$, F.~Feldbauer$^{22}$, G.~Felici$^{20A}$, C.~Q.~Feng(·â³£Çà)$^{46,a}$, E.~Fioravanti$^{21A}$, M. ~Fritsch$^{14,22}$, C.~D.~Fu(¸µ³É¶°)$^{1}$, Q.~Gao(¸ßÇå)$^{1}$, X.~L.~Gao(¸ßöÎÀÚ)$^{46,a}$, Y.~Gao(¸ßÔ­Äþ)$^{39}$, Z.~Gao(¸ßé»)$^{46,a}$, I.~Garzia$^{21A}$, K.~Goetzen$^{10}$, L.~Gong(¹¨Àö)$^{30}$, W.~X.~Gong(¹¨ÎÄìÓ)$^{1,a}$, W.~Gradl$^{22}$, M.~Greco$^{49A,49C}$, M.~H.~Gu(¹Ë•Fð©)$^{1,a}$, Y.~T.~Gu(¹ËÔËÌü)$^{12}$, Y.~H.~Guan(¹ÜÓ±»Û)$^{1}$, A.~Q.~Guo(¹ù°®Ç¿)$^{1}$, L.~B.~Guo(¹ùÁ¢²¨)$^{28}$, R.~P.~Guo(¹ùÈçÅÎ)$^{1}$, Y.~Guo(¹ù{\CJKfamily{bsmi}«h})$^{1}$, Y.~P.~Guo(¹ùÓñƼ)$^{22}$, Z.~Haddadi$^{25}$, A.~Hafner$^{22}$, S.~Han(º«Ë¬)$^{51}$, X.~Q.~Hao(ºÂϲÇì)$^{15}$, F.~A.~Harris$^{42}$, K.~L.~He(ºÎ¿µÁÖ)$^{1}$, F.~H.~Heinsius$^{4}$, T.~Held$^{4}$, Y.~K.~Heng(ºâÔÂÀ¥)$^{1,a}$, T.~Holtmann$^{4}$, Z.~L.~Hou(ºîÖÎÁú)$^{1}$, C.~Hu(ºúè¡)$^{28}$, H.~M.~Hu(ºúº£Ã÷)$^{1}$, J.~F.~Hu(ºú¼Ì·å)$^{49A,49C}$, T.~Hu(ºúÌÎ)$^{1,a}$, Y.~Hu(ºúÓþ)$^{1}$, G.~S.~Huang(»Æ¹â˳)$^{46,a}$, J.~S.~Huang(»Æ½ðÊé)$^{15}$, X.~T.~Huang(»ÆÐÔÌÎ)$^{33}$, X.~Z.~Huang(»ÆÏþÖÒ)$^{29}$, Y.~Huang(»ÆÓÂ)$^{29}$, Z.~L.~Huang(»ÆÖÇÁá)$^{27}$, T.~Hussain$^{48}$, Q.~Ji(¼ÍÈ«)$^{1}$, Q.~P.~Ji(¼§Çåƽ)$^{15}$, X.~B.~Ji(¼¾Ïþ±ó)$^{1}$, X.~L.~Ji(¼¾óãè´)$^{1,a}$, L.~W.~Jiang(½ªÂ³ÎÄ)$^{51}$, X.~S.~Jiang(½­Ïþɽ)$^{1,a}$, X.~Y.~Jiang(½¯ÐËÓê)$^{30}$, J.~B.~Jiao(½¹½¡±ó)$^{33}$, Z.~Jiao(½¹ï£)$^{17}$, D.~P.~Jin(½ð´óÅô)$^{1,a}$, S.~Jin(½ðɽ)$^{1}$, T.~Johansson$^{50}$, A.~Julin$^{43}$, N.~Kalantar-Nayestanaki$^{25}$, X.~L.~Kang(¿µÏþÁÕ)$^{1}$, X.~S.~Kang(¿µÏþ{\CJKfamily{bsmi}«|})$^{30}$, M.~Kavatsyuk$^{25}$, B.~C.~Ke(¿Â°ÙÇ«)$^{5}$, P. ~Kiese$^{22}$, R.~Kliemt$^{14}$, B.~Kloss$^{22}$, O.~B.~Kolcu$^{40B,h}$, B.~Kopf$^{4}$, M.~Kornicer$^{42}$, A.~Kupsc$^{50}$, W.~K\"uhn$^{24}$, J.~S.~Lange$^{24}$, M.~Lara$^{19}$, P. ~Larin$^{14}$, H.~Leithoff$^{22}$, C.~Leng$^{49C}$, C.~Li(Àî´ä)$^{50}$, Cheng~Li(Àî³Î)$^{46,a}$, D.~M.~Li(ÀîµÂÃñ)$^{53}$, F.~Li(Àî·É)$^{1,a}$, F.~Y.~Li(Àî·åÔÆ)$^{31}$, G.~Li(Àî¸Õ)$^{1}$, H.~B.~Li(À²¨)$^{1}$, H.~J.~Li(Àî»Ý¾²)$^{1}$, J.~C.~Li(Àî¼Ò²Å)$^{1}$, Jin~Li(Àîèª)$^{32}$, K.~Li(À)$^{13}$, K.~Li(Àî¿Æ)$^{33}$, Lei~Li(ÀîÀÙ)$^{3}$, P.~R.~Li(ÀîÅàÈÙ)$^{41}$, Q.~Y.~Li(ÀîÆôÔÆ)$^{33}$, T. ~Li(ÀîÌÚ)$^{33}$, W.~D.~Li(ÀîÎÀ¶«)$^{1}$, W.~G.~Li(ÀîÎÀ¹ú)$^{1}$, X.~L.~Li(ÀîÏþÁá)$^{33}$, X.~N.~Li(ÀîСÄÐ)$^{1,a}$, X.~Q.~Li(ÀîѧDZ)$^{30}$, Y.~B.~Li(ÀîÓô²©)$^{2}$, Z.~B.~Li(ÀîÖ¾±ø)$^{38}$, H.~Liang(Áºê»)$^{46,a}$, Y.~F.~Liang(ÁºÓ·É)$^{36}$, Y.~T.~Liang(ÁºÓðÌú)$^{24}$, G.~R.~Liao(Áιãî£)$^{11}$, D.~X.~Lin(ÁÖµÂÐñ)$^{14}$, B.~Liu(Áõ±ù)$^{34}$, B.~J.~Liu(Áõ±±½­)$^{1}$, C.~X.~Liu(Áõ´ºÐã)$^{1}$, D.~Liu(Áõ¶°)$^{46,a}$, F.~H.~Liu(Áõ¸£»¢)$^{35}$, Fang~Liu(Áõ·¼)$^{1}$, Feng~Liu(Áõ·å)$^{6}$, H.~B.~Liu(Áõºê°î)$^{12}$, H.~H.~Liu(Áõ»ã»Û)$^{16}$, H.~H.~Liu(Áõ»¶»¶)$^{1}$, H.~M.~Liu(Áõ»³Ãñ)$^{1}$, J.~Liu(Áõ½Ü)$^{1}$, J.~B.~Liu(Áõ½¨±±)$^{46,a}$, J.~P.~Liu(Áõ¾õƽ)$^{51}$, J.~Y.~Liu(Áõ¾§Òë)$^{1}$, K.~Liu(Áõ¿­)$^{39}$, K.~Y.~Liu(Áõ¿ýÓÂ)$^{27}$, L.~D.~Liu(ÁõÀ¼µñ)$^{31}$, P.~L.~Liu(ÁõÅåÁ«)$^{1,a}$, Q.~Liu(ÁõÙ»)$^{41}$, S.~B.~Liu(ÁõÊ÷±ò)$^{46,a}$, X.~Liu(ÁõÏè)$^{26}$, Y.~B.~Liu(ÁõÓñ±ó)$^{30}$, Y.~Y.~Liu(ÁõæÂæÂ)$^{30}$, Z.~A.~Liu(ÁõÕñ°²)$^{1,a}$, Zhiqing~Liu(ÁõÖÇÇà)$^{22}$, H.~Loehner$^{25}$, Y. ~F.~Long(ÁúÔÆ·É)$^{31}$, X.~C.~Lou(¦ÐÁ³ó)$^{1,a,g}$, H.~J.~Lu(ÂÀº£½­)$^{17}$, J.~G.~Lu(ÂÀ¾ü¹â)$^{1,a}$, Y.~Lu(¬Óî)$^{1}$, Y.~P.~Lu(¬ÔÆÅô)$^{1,a}$, C.~L.~Luo(ÂÞ³ÉÁÖ)$^{28}$, M.~X.~Luo(ÂÞÃñÐË)$^{52}$, T.~Luo$^{42}$, X.~L.~Luo(ÂÞСÀ¼)$^{1,a}$, X.~R.~Lyu(ÂÀÏþî£)$^{41}$, F.~C.~Ma(Âí·ï²Å)$^{27}$, H.~L.~Ma(Âíº£Áú)$^{1}$, L.~L. ~Ma(ÂíÁ¬Á¼)$^{33}$, M.~M.~Ma(ÂíÃ÷Ã÷)$^{1}$, Q.~M.~Ma(ÂíÇï÷)$^{1}$, T.~Ma(ÂíÌì)$^{1}$, X.~N.~Ma(ÂíÐñÄþ)$^{30}$, X.~Y.~Ma(Âíæçåû)$^{1,a}$, Y.~M.~Ma(ÂíÓñÃ÷)$^{33}$, F.~E.~Maas$^{14}$, M.~Maggiora$^{49A,49C}$, Q.~A.~Malik$^{48}$, Y.~J.~Mao(ðÑǾü)$^{31}$, Z.~P.~Mao(ëÔóÆÕ)$^{1}$, S.~Marcello$^{49A,49C}$, J.~G.~Messchendorp$^{25}$, G.~Mezzadri$^{21B}$, J.~Min(ãɽ¨)$^{1,a}$, T.~J.~Min(ãÉÌì¾õ)$^{1}$, R.~E.~Mitchell$^{19}$, X.~H.~Mo(ĪÏþ»¢)$^{1,a}$, Y.~J.~Mo(ĪÓñ¿¡)$^{6}$, C.~Morales Morales$^{14}$, N.~Yu.~Muchnoi$^{9,e}$, H.~Muramatsu$^{43}$, P.~Musiol$^{4}$, Y.~Nefedov$^{23}$, F.~Nerling$^{14}$, I.~B.~Nikolaev$^{9,e}$, Z.~Ning(ÄþÕÜ)$^{1,a}$, S.~Nisar$^{8}$, S.~L.~Niu(ţ˳Àû)$^{1,a}$, X.~Y.~Niu(ţѶÒÁ)$^{1}$, S.~L.~Olsen({\CJKfamily{bsmi}ñRùi})$^{32}$, Q.~Ouyang(Å·ÑôȺ)$^{1,a}$, S.~Pacetti$^{20B}$, Y.~Pan(ÅËÔ½)$^{46,a}$, P.~Patteri$^{20A}$, M.~Pelizaeus$^{4}$, H.~P.~Peng(Åíº£Æ½)$^{46,a}$, K.~Peters$^{10,i}$, J.~Pettersson$^{50}$, J.~L.~Ping(ƽ¼ÓÂ×)$^{28}$, R.~G.~Ping(ƽÈÙ¸Õ)$^{1}$, R.~Poling$^{43}$, V.~Prasad$^{1}$, H.~R.~Qi(ÆáºìÈÙ)$^{2}$, M.~Qi(ÆîÃù)$^{29}$, S.~Qian(Ǯɭ)$^{1,a}$, C.~F.~Qiao(ÇÇ´Ó·á)$^{41}$, L.~Q.~Qin(ÇØÀöÇå)$^{33}$, N.~Qin(ñûÄé)$^{51}$, X.~S.~Qin(ÇØС˧)$^{1}$, Z.~H.~Qin(ÇØÖлª)$^{1,a}$, J.~F.~Qiu(Çñ½ø·¢)$^{1}$, K.~H.~Rashid$^{48}$, C.~F.~Redmer$^{22}$, M.~Ripka$^{22}$, G.~Rong(ÈÙ¸Õ)$^{1}$, Ch.~Rosner$^{14}$, X.~D.~Ruan(ÈîÏò¶«)$^{12}$, A.~Sarantsev$^{23,f}$, M.~Savri\'e$^{21B}$, C.~Schnier$^{4}$, K.~Schoenning$^{50}$, S.~Schumann$^{22}$, W.~Shan(µ¥ÝÚ)$^{31}$, M.~Shao(ÉÛÃ÷)$^{46,a}$, C.~P.~Shen(Éò³Éƽ)$^{2}$, P.~X.~Shen(ÉòÅàѸ)$^{30}$, X.~Y.~Shen(ÉòФÑã)$^{1}$, H.~Y.~Sheng(Ê¢»ªÒå)$^{1}$, M.~Shi(Ê©ÃÈ)$^{1}$, W.~M.~Song(ËÎάÃñ)$^{1}$, X.~Y.~Song(ËÎÐÀÓ±)$^{1}$, S.~Sosio$^{49A,49C}$, S.~Spataro$^{49A,49C}$, G.~X.~Sun(Ë﹦ÐÇ)$^{1}$, J.~F.~Sun(Ëï¿¡·å)$^{15}$, S.~S.~Sun(Ëïʤɭ)$^{1}$, X.~H.~Sun(Ëïлª)$^{1}$, Y.~J.~Sun(ËïÓ½Ü)$^{46,a}$, Y.~Z.~Sun(ËïÓÀÕÑ)$^{1}$, Z.~J.~Sun(ËïÖ¾¼Î)$^{1,a}$, Z.~T.~Sun(ËïÕñÌï)$^{19}$, C.~J.~Tang(ÌƲý½¨)$^{36}$, X.~Tang(ÌÆÏþ)$^{1}$, I.~Tapan$^{40C}$, E.~H.~Thorndike$^{44}$, M.~Tiemens$^{25}$, I.~Uman$^{40D}$, G.~S.~Varner$^{42}$, B.~Wang(Íõ±ó)$^{30}$, B.~L.~Wang(Íõ±õÁú)$^{41}$, D.~Wang(Íõ¶«)$^{31}$, D.~Y.~Wang(Íõ´óÓÂ)$^{31}$, K.~Wang(Íõ¿Æ)$^{1,a}$, L.~L.~Wang(ÍõÁÁÁÁ)$^{1}$, L.~S.~Wang(ÍõÁéÊç)$^{1}$, M.~Wang(ÍõÃÈ)$^{33}$, P.~Wang(Íõƽ)$^{1}$, P.~L.~Wang(ÍõÅåÁ¼)$^{1}$, W.~Wang(Íõì¿)$^{1,a}$, W.~P.~Wang(Íõάƽ)$^{46,a}$, X.~F. ~Wang(ÍõÐÛ·É)$^{39}$, Y.~Wang(ÍõÔ½)$^{37}$, Y.~D.~Wang(ÍõÑŵÏ)$^{14}$, Y.~F.~Wang(ÍõêÝ·¼)$^{1,a}$, Y.~Q.~Wang(ÍõÑÇǬ)$^{22}$, Z.~Wang(Íõï£)$^{1,a}$, Z.~G.~Wang(ÍõÖ¾¸Õ)$^{1,a}$, Z.~H.~Wang(ÍõÖ¾ºê)$^{46,a}$, Z.~Y.~Wang(ÍõÖÁÓÂ)$^{1}$, Z.~Y.~Wang(Íõ×ÚÔ´)$^{1}$, T.~Weber$^{22}$, D.~H.~Wei(κ´ú»á)$^{11}$, P.~Weidenkaff$^{22}$, S.~P.~Wen(ÎÄ˶Ƶ)$^{1}$, U.~Wiedner$^{4}$, M.~Wolke$^{50}$, L.~H.~Wu(ÎéÁé»Û)$^{1}$, L.~J.~Wu(ÎâÁ¬½ü)$^{1}$, Z.~Wu(ÎâÖÇ)$^{1,a}$, L.~Xia(ÏÄÀÚ)$^{46,a}$, L.~G.~Xia(ÏÄÁ¦¸Ö)$^{39}$, Y.~Xia(ÏÄÓî)$^{18}$, D.~Xiao(Ф¶°)$^{1}$, H.~Xiao(ФºÆ)$^{47}$, Z.~J.~Xiao(ФÕñ¾ü)$^{28}$, Y.~G.~Xie(лÓî¹ã)$^{1,a}$, Q.~L.~Xiu(ÐÞÇàÀÚ)$^{1,a}$, G.~F.~Xu(Ðí¹ú·¢)$^{1}$, J.~J.~Xu(Ðì¾²¾²)$^{1}$, L.~Xu(ÐìÀ×)$^{1}$, Q.~J.~Xu(ÐìÇì¾ý)$^{13}$, Q.~N.~Xu(ÐìÇìÄê)$^{41}$, X.~P.~Xu(ÐìÐÂƽ)$^{37}$, L.~Yan(ÑÏÁÁ)$^{49A,49C}$, W.~B.~Yan(Û³Îıê)$^{46,a}$, W.~C.~Yan(ãÆÎijÉ)$^{46,a}$, Y.~H.~Yan(ÑÕÓÀºì)$^{18}$, H.~J.~Yang(Ñ¾ü)$^{34}$, H.~X.~Yang(ÑîºéÑ«)$^{1}$, L.~Yang(ÑîÁø)$^{51}$, Y.~X.~Yang(ÑîÓÀèò)$^{11}$, M.~Ye(Ҷ÷)$^{1,a}$, M.~H.~Ye(Ò¶Ãúºº)$^{7}$, J.~H.~Yin(Òó¿¡ê»)$^{1}$, Z. ~Y.~You(ÓÈÖ£êÀ)$^{38}$, B.~X.~Yu(Óá²®Ïé)$^{1,a}$, C.~X.~Yu(Ó÷´¿Ðñ)$^{30}$, J.~S.~Yu(Óá½àêÉ)$^{26}$, C.~Z.~Yuan(Ô·³¤Õ÷)$^{1}$, W.~L.~Yuan(Ô¬ÎÄÁú)$^{29}$, Y.~Yuan(Ô¬Ò°)$^{1}$, A.~Yuncu$^{40B,b}$, A.~A.~Zafar$^{48}$, A.~Zallo$^{20A}$, Y.~Zeng(ÔøÔÆ)$^{18}$, Z.~Zeng(ÔøÕÜ)$^{46,a}$, B.~X.~Zhang(ÕűûÐÂ)$^{1}$, B.~Y.~Zhang(ÕűþÔÆ)$^{1,a}$, C.~Zhang(ÕųÛ)$^{29}$, C.~C.~Zhang(Õų¤´º)$^{1}$, D.~H.~Zhang(ÕŴﻪ)$^{1}$, H.~H.~Zhang(ÕźêºÆ)$^{38}$, H.~Y.~Zhang(ÕºìÓî)$^{1,a}$, J.~Zhang(ÕŽú)$^{1}$, J.~J.~Zhang(ÕżѼÑ)$^{1}$, J.~L.~Zhang(ÕŽÜÀÚ)$^{1}$, J.~Q.~Zhang(Õž´Çì)$^{1}$, J.~W.~Zhang(ÕżÒÎÄ)$^{1,a}$, J.~Y.~Zhang(ÕŽ¨ÓÂ)$^{1}$, J.~Z.~Zhang(Õž°Ö¥)$^{1}$, K.~Zhang(ÕÅÀ¤)$^{1}$, L.~Zhang(ÕÅÀÚ)$^{1}$, S.~Q.~Zhang(ÕÅʿȨ)$^{30}$, X.~Y.~Zhang(ÕÅѧҢ)$^{33}$, Y.~Zhang(ÕÅÑþ)$^{1}$, Y.~H.~Zhang(ÕÅÒøºè)$^{1,a}$, Y.~N.~Zhang(ÕÅÓîÄþ)$^{41}$, Y.~T.~Zhang(ÕÅÑÇÌÚ)$^{46,a}$, Yu~Zhang(ÕÅÓî)$^{41}$, Z.~H.~Zhang(ÕÅÕýºÃ)$^{6}$, Z.~P.~Zhang(ÕÅ×Óƽ)$^{46}$, Z.~Y.~Zhang(ÕÅÕñÓî)$^{51}$, G.~Zhao(ÕÔ¹â)$^{1}$, J.~W.~Zhao(ÕÔ¾©Î°)$^{1,a}$, J.~Y.~Zhao(ÕÔ¾²ÒË)$^{1}$, J.~Z.~Zhao(ÕÔ¾©ÖÜ)$^{1,a}$, Lei~Zhao(ÕÔÀ×)$^{46,a}$, Ling~Zhao(ÕÔÁá)$^{1}$, M.~G.~Zhao(ÕÔÃ÷¸Õ)$^{30}$, Q.~Zhao(ÕÔÇ¿)$^{1}$, Q.~W.~Zhao(ÕÔÇìÍú)$^{1}$, S.~J.~Zhao(ÕÔÊé¿¡)$^{53}$, T.~C.~Zhao(ÕÔÌì³Ø)$^{1}$, Y.~B.~Zhao(ÕÔÔ¥±ó)$^{1,a}$, Z.~G.~Zhao(ÕÔÕþ¹ú)$^{46,a}$, A.~Zhemchugov$^{23,c}$, B.~Zheng(Ö£²¨)$^{47}$, J.~P.~Zheng(Ö£½¨Æ½)$^{1,a}$, W.~J.~Zheng(Ö£Îľ²)$^{33}$, Y.~H.~Zheng(Ö£Ñôºã)$^{41}$, B.~Zhong(ÖÓ±ò)$^{28}$, L.~Zhou(ÖÜÀò)$^{1,a}$, X.~Zhou(ÖÜÏê)$^{51}$, X.~K.~Zhou(ÖÜÏþ¿µ)$^{46,a}$, X.~R.~Zhou(ÖÜСÈØ)$^{46,a}$, X.~Y.~Zhou(ÖÜÐËÓñ)$^{1}$, K.~Zhu(Öì¿­)$^{1}$, K.~J.~Zhu(Öì¿Æ¾ü)$^{1,a}$, S.~Zhu(Öì˧)$^{1}$, S.~H.~Zhu(ÖìÊÀº£)$^{45}$, X.~L.~Zhu(ÖìÏàÀ×)$^{39}$, Y.~C.~Zhu(ÖìÓ¨´º)$^{46,a}$, Y.~S.~Zhu(ÖìÓÀÉú)$^{1}$, Z.~A.~Zhu(Öì×Ô°²)$^{1}$, J.~Zhuang(ׯ½¨)$^{1,a}$, L.~Zotti$^{49A,49C}$, B.~S.~Zou(×Þ±ùËÉ)$^{1}$, J.~H.~Zou(×޼Ѻã)$^{1}$
\\
\vspace{0.2cm}
(BESIII Collaboration)\\
\vspace{0.2cm} {\it
$^{1}$ Institute of High Energy Physics, Beijing 100049, People's Republic of China\\
$^{2}$ Beihang University, Beijing 100191, People's Republic of China\\
$^{3}$ Beijing Institute of Petrochemical Technology, Beijing 102617, People's Republic of China\\
$^{4}$ Bochum Ruhr-University, D-44780 Bochum, Germany\\
$^{5}$ Carnegie Mellon University, Pittsburgh, Pennsylvania 15213, USA\\
$^{6}$ Central China Normal University, Wuhan 430079, People's Republic of China\\
$^{7}$ China Center of Advanced Science and Technology, Beijing 100190, People's Republic of China\\
$^{8}$ COMSATS Institute of Information Technology, Lahore, Defence Road, Off Raiwind Road, 54000 Lahore, Pakistan\\
$^{9}$ G.I. Budker Institute of Nuclear Physics SB RAS (BINP), Novosibirsk 630090, Russia\\
$^{10}$ GSI Helmholtzcentre for Heavy Ion Research GmbH, D-64291 Darmstadt, Germany\\
$^{11}$ Guangxi Normal University, Guilin 541004, People's Republic of China\\
$^{12}$ Guangxi University, Nanning 530004, People's Republic of China\\
$^{13}$ Hangzhou Normal University, Hangzhou 310036, People's Republic of China\\
$^{14}$ Helmholtz Institute Mainz, Johann-Joachim-Becher-Weg 45, D-55099 Mainz, Germany\\
$^{15}$ Henan Normal University, Xinxiang 453007, People's Republic of China\\
$^{16}$ Henan University of Science and Technology, Luoyang 471003, People's Republic of China\\
$^{17}$ Huangshan College, Huangshan 245000, People's Republic of China\\
$^{18}$ Hunan University, Changsha 410082, People's Republic of China\\
$^{19}$ Indiana University, Bloomington, Indiana 47405, USA\\
$^{20}$ (A)INFN Laboratori Nazionali di Frascati, I-00044, Frascati, Italy; (B)INFN and University of Perugia, I-06100, Perugia, Italy\\
$^{21}$ (A)INFN Sezione di Ferrara, I-44122, Ferrara, Italy; (B)University of Ferrara, I-44122, Ferrara, Italy\\
$^{22}$ Johannes Gutenberg University of Mainz, Johann-Joachim-Becher-Weg 45, D-55099 Mainz, Germany\\
$^{23}$ Joint Institute for Nuclear Research, 141980 Dubna, Moscow region, Russia\\
$^{24}$ Justus-Liebig-Universitaet Giessen, II. Physikalisches Institut, Heinrich-Buff-Ring 16, D-35392 Giessen, Germany\\
$^{25}$ KVI-CART, University of Groningen, NL-9747 AA Groningen, The Netherlands\\
$^{26}$ Lanzhou University, Lanzhou 730000, People's Republic of China\\
$^{27}$ Liaoning University, Shenyang 110036, People's Republic of China\\
$^{28}$ Nanjing Normal University, Nanjing 210023, People's Republic of China\\
$^{29}$ Nanjing University, Nanjing 210093, People's Republic of China\\
$^{30}$ Nankai University, Tianjin 300071, People's Republic of China\\
$^{31}$ Peking University, Beijing 100871, People's Republic of China\\
$^{32}$ Seoul National University, Seoul, 151-747 Korea\\
$^{33}$ Shandong University, Jinan 250100, People's Republic of China\\
$^{34}$ Shanghai Jiao Tong University, Shanghai 200240, People's Republic of China\\
$^{35}$ Shanxi University, Taiyuan 030006, People's Republic of China\\
$^{36}$ Sichuan University, Chengdu 610064, People's Republic of China\\
$^{37}$ Soochow University, Suzhou 215006, People's Republic of China\\
$^{38}$ Sun Yat-Sen University, Guangzhou 510275, People's Republic of China\\
$^{39}$ Tsinghua University, Beijing 100084, People's Republic of China\\
$^{40}$ (A)Ankara University, 06100 Tandogan, Ankara, Turkey; (B)Istanbul Bilgi University, 34060 Eyup, Istanbul, Turkey; (C)Uludag University, 16059 Bursa, Turkey; (D)Near East University, Nicosia, North Cyprus, Mersin 10, Turkey\\
$^{41}$ University of Chinese Academy of Sciences, Beijing 100049, People's Republic of China\\
$^{42}$ University of Hawaii, Honolulu, Hawaii 96822, USA\\
$^{43}$ University of Minnesota, Minneapolis, Minnesota 55455, USA\\
$^{44}$ University of Rochester, Rochester, New York 14627, USA\\
$^{45}$ University of Science and Technology Liaoning, Anshan 114051, People's Republic of China\\
$^{46}$ University of Science and Technology of China, Hefei 230026, People's Republic of China\\
$^{47}$ University of South China, Hengyang 421001, People's Republic of China\\
$^{48}$ University of the Punjab, Lahore-54590, Pakistan\\
$^{49}$ (A)University of Turin, I-10125, Turin, Italy; (B)University of Eastern Piedmont, I-15121, Alessandria, Italy; (C)INFN, I-10125, Turin, Italy\\
$^{50}$ Uppsala University, Box 516, SE-75120 Uppsala, Sweden\\
$^{51}$ Wuhan University, Wuhan 430072, People's Republic of China\\
$^{52}$ Zhejiang University, Hangzhou 310027, People's Republic of China\\
$^{53}$ Zhengzhou University, Zhengzhou 450001, People's Republic of China\\
\vspace{0.2cm}
$^{a}$ Also at State Key Laboratory of Particle Detection and Electronics, Beijing 100049, Hefei 230026, People's Republic of China\\
$^{b}$ Also at Bogazici University, 34342 Istanbul, Turkey\\
$^{c}$ Also at the Moscow Institute of Physics and Technology, Moscow 141700, Russia\\
$^{d}$ Also at the Functional Electronics Laboratory, Tomsk State University, Tomsk, 634050, Russia\\
$^{e}$ Also at the Novosibirsk State University, Novosibirsk, 630090, Russia\\
$^{f}$ Also at the NRC ``Kurchatov Institute", PNPI, 188300, Gatchina, Russia\\
$^{g}$ Also at University of Texas at Dallas, Richardson, Texas 75083, USA\\
$^{h}$ Also at Istanbul Arel University, 34295 Istanbul, Turkey\\
$^{i}$ Also at Goethe University Frankfurt, 60323 Frankfurt am Main, Germany\\
}\end{center}

\vspace{0.4cm}
\end{small}
